Density-Aware Translation of Spurious Correlations in Zero-Shot VLMs

Vision-Language models (VLMs), such as CLIP, achieve powerful zero-shot classification. However, their predictions remain sensitive to spurious correlations, where contextual cues dominate over semantic content. Earlier solutions typically rely on fine-tuning or prompt engineering, which either undermine the advantages of pre-trained models or are prone to hallucination. In this work, we propose Density-Aware Translation (DAT) that refines image-text similarity scores using a local geometric density term derived from group reference sets. Our approach is motivated by the phenomenon that CLIP embeddings exhibit a modality gap and lie on an anisotropic shell in the feature space: common patterns cluster near the mean, while rare patterns are pushed outward. This geometry creates uneven alignment, where spurious correlations are amplified while semantically meaningful but rare cues are marginalised. To address this, we employ a relative measure to rescale similarities based on embedding density, suppressing overconfident scores in diffuse regions while preserving dense, semantically consistent matches. Experimental results on benchmark datasets demonstrate consistent improvements in worst-group and average accuracy, highlighting density-aware translation as a simple and effective calibration mechanism for reliable zero-shot classification using multimodal models.

==> vis/density_LW_WL.dat <==
x	LW	WL
0.0916387	4.39841e-06	0.00286326
0.0930443	8.96588e-06	0.00468575
0.09445	1.77176e-05	0.00724097
0.0958556	3.39415e-05	0.0105684
0.0972612	6.30339e-05	0.0145742
0.0986668	0.000113484	0.0190036
0.100072	0.000198069	0.0234595
0.101478	0.000335138	0.0274804
0.102884	0.000549744	0.0306679
0.104289	0.000874257	0.0328278
0.105695	0.00134795	0.0340736
0.107101	0.00201503	0.0348411
0.108506	0.00292078	0.0357913
0.109912	0.00410558	0.0376148
0.111317	0.00559733	0.0407959
0.112723	0.00740341	0.0454186
0.114129	0.00950379	0.051092
0.115534	0.0118477	0.0570423
0.11694	0.0143558	0.0623573
0.118346	0.0169302	0.0663126
0.119751	0.019471	0.0686638
0.121157	0.0219005	0.0697935
0.122562	0.0241885	0.070641
0.123968	0.0263771	0.0724229
0.125374	0.0285961	0.0762287
0.126779	0.0310664	0.0826271
0.128185	0.0340858	0.0914209
0.129591	0.0379986	0.101641
0.130996	0.0431506	0.111793
0.132402	0.0498363	0.120278
0.133807	0.0582483	0.125858
0.135213	0.0684384	0.128026
0.136619	0.0803001	0.127151
0.138024	0.0935782	0.124378
0.13943	0.107908	0.121315
0.140836	0.12288	0.119616
0.142241	0.138115	0.120596
0.143647	0.153353	0.124958
0.145052	0.168515	0.132709
0.146458	0.183753	0.143252
0.147864	0.199465	0.155619
0.149269	0.216269	0.168785
0.150675	0.234949	0.181976
0.152081	0.256364	0.194924
0.153486	0.281345	0.207977
0.154892	0.310576	0.22203
0.156297	0.344469	0.238267
0.157703	0.383072	0.257767
0.159109	0.425998	0.281057
0.160514	0.472409	0.307769
0.16192	0.521078	0.336505
0.163326	0.570508	0.365005
0.164731	0.61914	0.390615
0.166137	0.665588	0.410943
0.167542	0.708892	0.42455
0.168948	0.748728	0.431452
0.170354	0.785528	0.433277
0.171759	0.820477	0.433006
0.173165	0.855377	0.434367
0.17457	0.892379	0.441056
0.175976	0.93365	0.456035
0.177382	0.981008	0.48112
0.178787	1.03563	0.516958
0.180193	1.09785	0.563355
0.181599	1.16715	0.619758
0.183004	1.24228	0.68564
0.18441	1.32154	0.760578
0.185815	1.40313	0.843981
0.187221	1.48549	0.93461
0.188627	1.56762	1.03019
0.190032	1.64926	1.12739
0.191438	1.73097	1.22236
0.192844	1.81402	1.31166
0.194249	1.90024	1.39328
0.195655	1.99177	1.46749
0.19706	2.09077	1.537
0.198466	2.19916	1.60669
0.199872	2.3184	1.68266
0.201277	2.44933	1.7712
0.202683	2.59206	1.8776
0.204089	2.74596	2.00536
0.205494	2.90968	2.15566
0.2069	3.08133	2.32743
0.208305	3.25865	2.51787
0.209711	3.43922	2.7233
0.211117	3.6207	2.94
0.212522	3.80108	3.16485
0.213928	3.97879	3.39559
0.215334	4.15285	3.63072
0.216739	4.32291	3.86931
0.218145	4.48928	4.1109
0.21955	4.65292	4.35562
0.220956	4.81543	4.60444
0.222362	4.97897	4.85928
0.223767	5.14617	5.12286
0.225173	5.31998	5.39829
0.226579	5.50334	5.68875
0.227984	5.6989	5.99754
0.22939	5.90858	6.32873
0.230795	6.13325	6.68806
0.232201	6.37249	7.08327
0.233607	6.62453	7.52329
0.235012	6.8864	8.01583
0.236418	7.15429	8.56422
0.237824	7.42399	9.16454
0.239229	7.69134	9.8047
0.240635	7.95264	10.4661
0.24204	8.20488	11.1273
0.243446	8.44584	11.7693
0.244852	8.67396	12.3789
0.246257	8.88824	12.95
0.247663	9.08802	13.4828
0.249069	9.27282	13.9798
0.250474	9.44227	14.4429
0.25188	9.59606	14.8704
0.253285	9.73398	15.2569
0.254691	9.85603	15.5952
0.256097	9.96243	15.8784
0.257502	10.0538	16.1031
0.258908	10.1311	16.2698
0.260314	10.1959	16.3828
0.261719	10.2501	16.4477
0.263125	10.2956	16.4692
0.26453	10.3348	16.4482
0.265936	10.3696	16.3817
0.267342	10.4011	16.2631
0.268747	10.4298	16.0843
0.270153	10.4547	15.8387
0.271558	10.4738	15.5229
0.272964	10.4835	15.1382
0.27437	10.4797	14.6895
0.275775	10.4575	14.184
0.277181	10.4125	13.6282
0.278587	10.3408	13.0269
0.279992	10.2399	12.3818
0.281398	10.1089	11.6938
0.282803	9.94859	10.9651
0.284209	9.76174	10.2026
0.285615	9.55237	9.41945
0.28702	9.32559	8.63459
0.288426	9.08703	7.86964
0.289832	8.84235	7.14467
0.291237	8.5968	6.47409
0.292643	8.35486	5.86448
0.294048	8.11999	5.31483
0.295454	7.89457	4.8189
0.29686	7.67991	4.36829
0.298265	7.47636	3.95512
0.299671	7.28348	3.57342
0.301077	7.10019	3.21928
0.302482	6.92493	2.89028
0.303888	6.75568	2.58473
0.305293	6.59007	2.30121
0.306699	6.42529	2.03849
0.308105	6.25819	1.79558
0.30951	6.08536	1.57172
0.310916	5.90336	1.3664
0.312322	5.70902	1.17915
0.313727	5.49982	1.00948
0.315133	5.27427	0.856865
0.316538	5.03221	0.720783
0.317944	4.77488	0.600743
0.31935	4.50495	0.496269
0.320755	4.22618	0.406796
0.322161	3.94311	0.331521
0.323567	3.66054	0.269287
0.324972	3.38318	0.218552
0.326378	3.11516	0.177476
0.327783	2.85985	0.144111
0.329189	2.61966	0.116638
0.330595	2.39606	0.0935724
0.332	2.18956	0.0738809
0.333406	1.99989	0.0569793
0.334812	1.8261	0.0426209
0.336217	1.66683	0.0307325
0.337623	1.52043	0.0212566
0.339028	1.38516	0.0140487
0.340434	1.25942	0.00884625
0.34184	1.1418	0.00529564
0.343245	1.03121	0.00300897
0.344651	0.926879	0.00162086
0.346057	0.828385	0.000827038
0.347462	0.735553	0.000399466
0.348868	0.6484	0.000182559
0.350273	0.567051	7.89114e-05
0.351679	0.491665	3.22533e-05
0.353085	0.422383	1.24628e-05
0.35449	0.359285	4.55192e-06
0.355896	0.30238	1.57129e-06
0.357302	0.251592	5.12568e-07
0.358707	0.206772	1.57996e-07
0.360113	0.167696	4.60158e-08
0.361518	0.134075	1.26621e-08
0.362924	0.105562	3.29169e-09
0.36433	0.0817575	8.08397e-10
0.365735	0.062221	1.87543e-10
0.367141	0.0464801	4.10991e-11
0.368546	0.0340458	8.50745e-12
0.369952	0.0244279	1.66337e-12
0.371358	0.0171524	3.07172e-13


==> vis/density_LW_WL_SLOF.dat <==
x	LW	WL
0.890434	0.00246867	3.98091e-17
0.89295	0.00443634	2.34013e-16
0.895467	0.007617	1.31157e-15
0.897983	0.0125202	7.00889e-15
0.9005	0.019744	3.57125e-14
0.903016	0.0299385	1.73509e-13
0.905533	0.0437523	8.03832e-13
0.908049	0.0617691	3.55116e-12
0.910566	0.0844494	1.49608e-11
0.913083	0.112096	6.01091e-11
0.915599	0.14487	2.30331e-10
0.918116	0.182874	8.41815e-10
0.920632	0.226322	2.93471e-09
0.923149	0.275765	9.75962e-09
0.925665	0.332307	3.09641e-08
0.928182	0.397733	9.37321e-08
0.930698	0.474425	2.70752e-07
0.933215	0.565053	7.46393e-07
0.935732	0.672067	1.96399e-06
0.938248	0.797168	4.93358e-06
0.940765	0.940966	1.18337e-05
0.943281	1.10301	2.71086e-05
0.945798	1.28224	5.93246e-05
0.948314	1.47769	0.00012406
0.950831	1.68934	0.000247994
0.953347	1.91865	0.000474067
0.955864	2.16877	0.000867026
0.958381	2.44432	0.00151798
0.960897	2.75071	0.00254595
0.963414	3.09325	0.00409415
0.96593	3.47601	0.00631978
0.968447	3.90075	0.00937783
0.970963	4.36595	0.0134032
0.97348	4.86635	0.0184988
0.975996	5.39295	0.024739
0.978513	5.93364	0.0321993
0.981029	6.47434	0.0410139
0.983546	7.00026	0.0514579
0.986063	7.49724	0.0640359
0.988579	7.95283	0.0795492
0.991096	8.35718	0.0991119
0.993612	8.70353	0.12409
0.996129	8.98829	0.15596
0.998645	9.21064	0.196107
1.00116	9.37172	0.245602
1.00368	9.47367	0.30503
1.00619	9.51889	0.374424
1.00871	9.50992	0.453319
1.01123	9.44998	0.540955
1.01374	9.34392	0.63653
1.01626	9.19913	0.739468
1.01878	9.02572	0.849601
1.02129	8.83575	0.967235
1.02381	8.64146	1.09312
1.02633	8.45308	1.22837
1.02884	8.27687	1.37441
1.03136	8.11405	1.53298
1.03388	7.96093	1.70623
1.03639	7.81011	1.89665
1.03891	7.65237	2.10695
1.04143	7.47874	2.33962
1.04394	7.28212	2.59623
1.04646	7.05854	2.8767
1.04898	6.80758	3.1787
1.05149	6.53244	3.49752
1.05401	6.23933	3.82646
1.05653	5.9364	4.15779
1.05904	5.6323	4.48405
1.06156	5.3345	4.79919
1.06408	5.04797	5.09942
1.06659	4.77446	5.38338
1.06911	4.51271	5.65181
1.07163	4.25944	5.90666
1.07414	4.01071	6.15006
1.07666	3.76329	6.38335
1.07917	3.51551	6.60634
1.08169	3.26767	6.81687
1.08421	3.02197	7.01092
1.08672	2.7822	7.18305
1.08924	2.55329	7.32734
1.09176	2.3408	7.4386
1.09427	2.15014	7.51371
1.09679	1.98574	7.55267
1.09931	1.85015	7.55919
1.10182	1.74335	7.54049
1.10434	1.66243	7.50624
1.10686	1.60192	7.46687
1.10937	1.5546	7.43151
1.11189	1.51274	7.40618
1.11441	1.4694	7.39255
1.11692	1.41956	7.38772
1.11944	1.36071	7.3849
1.12196	1.2929	7.37486
1.12447	1.21815	7.34776
1.12699	1.13964	7.29493
1.12951	1.0608	7.21015
1.13202	0.984679	7.09048
1.13454	0.913623	6.93635
1.13706	0.849257	6.75133
1.13957	0.792567	6.5415
1.14209	0.743929	6.31469
1.14461	0.703017	6.0796
1.14712	0.668686	5.84478
1.14964	0.638974	5.61764
1.15215	0.611367	5.40358
1.15467	0.583327	5.20532
1.15719	0.552939	5.0227
1.1597	0.519436	4.85299
1.16222	0.483389	4.6916
1.16474	0.44647	4.53312
1.16725	0.410889	4.37239
1.16977	0.37872	4.2053
1.17229	0.351353	4.02947
1.1748	0.329254	3.8444
1.17732	0.312044	3.65147
1.17984	0.298814	3.45367
1.18235	0.288495	3.2552
1.18487	0.280139	3.0609
1.18739	0.273038	2.87572
1.1899	0.266674	2.70396
1.19242	0.260597	2.54876
1.19494	0.25432	2.41158
1.19745	0.247292	2.292
1.19997	0.238961	2.18776
1.20249	0.22889	2.09518
1.205	0.216862	2.00975
1.20752	0.202929	1.9269
1.21004	0.187393	1.84283
1.21255	0.17075	1.75502
1.21507	0.153615	1.66259
1.21759	0.136653	1.56632
1.2201	0.120532	1.46826
1.22262	0.10586	1.37127
1.22513	0.0931269	1.27835
1.22765	0.0826181	1.19212
1.23017	0.0743503	1.11443
1.23268	0.0680401	1.04613
1.2352	0.0631403	0.987057
1.23772	0.0589456	0.9362
1.24023	0.0547495	0.891909
1.24275	0.0500061	0.852158
1.24527	0.0444499	0.814799
1.24778	0.0381338	0.777787
1.2503	0.0313781	0.739377
1.25282	0.0246529	0.698282
1.25533	0.0184382	0.653795
1.25785	0.0131073	0.605853
1.26037	0.00886569	0.555023
1.26288	0.00575155	0.502414
1.2654	0.00368155	0.449497
1.26792	0.00251648	0.397892
1.27043	0.00212011	0.349122
1.27295	0.00239373	0.304418
1.27547	0.00327969	0.264581
1.27798	0.00473725	0.229941
1.2805	0.00670163	0.200395
1.28302	0.00904277	0.175515
1.28553	0.0115418	0.154694
1.28805	0.0138996	0.137279
1.29057	0.0157822	0.122688
1.29308	0.0168915	0.11047
1.2956	0.0170403	0.100316
1.29811	0.0162027	0.0920305
1.30063	0.0145209	0.0854671
1.30315	0.0122658	0.0804655
1.30566	0.00976554	0.0768003
1.30818	0.00732812	0.0741662
1.3107	0.00518304	0.0722031
1.31321	0.0034552	0.0705559
1.31573	0.00217099	0.0689477
1.31825	0.0012857	0.0672421
1.32076	0.000717658	0.0654689
1.32328	0.000377565	0.063801
1.3258	0.000187224	0.0624876
1.32831	8.7504e-05	0.0617656
1.33083	3.8547e-05	0.061778
1.33335	1.60048e-05	0.0625299
1.33586	6.26332e-06	0.0638933
1.33838	2.31023e-06	0.0656555
1.3409	8.03163e-07	0.0675848
1.34341	2.63177e-07	0.0694836
1.34593	8.12809e-08	0.0712052
1.34845	2.36606e-08	0.0726305
1.35096	6.49169e-09	0.073623
1.35348	1.67875e-09	0.0739899
1.356	4.09179e-10	0.0734789
1.35851	9.40015e-11	0.0718169
1.36103	2.03541e-11	0.0687832
1.36355	4.15401e-12	0.064287
1.36606	7.99057e-13	0.05842
1.36858	1.44872e-13	0.0514628
1.37109	2.47564e-14	0.0438432
1.37361	3.98738e-15	0.0360594
1.37613	6.05318e-16	0.0285939
1.37864	8.66115e-17	0.021839
1.38116	1.16806e-17	0.0160533
1.38368	1.48473e-18	0.0113498
1.38619	1.77881e-19	0.00771356
1.38871	2.00866e-20	0.00503645
1.39123	2.13787e-21	0.00315763


==> vis/density_LW_WW.dat <==
x	LW	WW
0.106866	0.00188848	0.00867058
0.108192	0.00269524	0.0121292
0.109517	0.00374289	0.0164609
0.110843	0.0050582	0.0216888
0.112168	0.00665347	0.0277705
0.113494	0.0085209	0.0345927
0.114819	0.0106289	0.0419797
0.116145	0.0129218	0.0497139
0.11747	0.0153244	0.0575673
0.118795	0.0177515	0.0653387
0.120121	0.0201231	0.0728872
0.121446	0.0223832	0.0801567
0.122772	0.0245187	0.0871827
0.124097	0.0265771	0.0940829
0.125423	0.0286766	0.101031
0.126748	0.031007	0.108224
0.128074	0.0338189	0.115851
0.129399	0.0374003	0.124066
0.130725	0.0420436	0.132991
0.13205	0.0480066	0.142716
0.133375	0.0554736	0.153326
0.134701	0.0645235	0.164927
0.136026	0.0751118	0.177669
0.137352	0.0870708	0.191764
0.138677	0.10013	0.207494
0.140003	0.113956	0.225218
0.141328	0.128207	0.245384
0.142654	0.142595	0.268544
0.143979	0.156943	0.295374
0.145305	0.171235	0.326691
0.14663	0.18564	0.363445
0.147956	0.200523	0.406661
0.149281	0.216416	0.457337
0.150606	0.233983	0.516278
0.151932	0.253945	0.583893
0.153257	0.277006	0.660003
0.154583	0.303761	0.743689
0.155908	0.33461	0.833256
0.157234	0.369676	0.926316
0.158559	0.408749	1.02003
0.159885	0.451261	1.11147
0.16121	0.49631	1.19802
0.162536	0.542729	1.27782
0.163861	0.589213	1.35009
0.165187	0.634484	1.41532
0.166512	0.677481	1.47531
0.167837	0.717539	1.53294
0.169163	0.754529	1.59192
0.170488	0.788933	1.65629
0.171814	0.82182	1.73001
0.173139	0.854729	1.8165
0.174465	0.889472	1.91832
0.17579	0.927876	2.03703
0.177116	0.971511	2.17312
0.178441	1.02146	2.32611
0.179767	1.07818	2.4947
0.181092	1.14142	2.67702
0.182417	1.21031	2.87079
0.183743	1.28354	3.07354
0.185068	1.35959	3.28279
0.186394	1.437	3.49618
0.187719	1.51466	3.71166
0.189045	1.59194	3.92758
0.19037	1.66886	4.14292
0.191696	1.74604	4.35729
0.193021	1.82469	4.57103
0.194347	1.90639	4.78517
0.195672	1.99294	5.00135
0.196998	2.08615	5.22157
0.198323	2.18765	5.44804
0.199648	2.29869	5.6828
0.200974	2.42006	5.92752
0.202299	2.55196	6.18313
0.203625	2.69402	6.44969
0.20495	2.84527	6.7262
0.206276	3.00428	7.01062
0.207601	3.16925	7.29998
0.208927	3.33819	7.59058
0.210252	3.50908	7.87829
0.211578	3.68006	8.15894
0.212903	3.84953	8.42864
0.214228	4.01634	8.68414
0.215554	4.17978	8.92311
0.216879	4.33966	9.1443
0.218205	4.49632	9.34756
0.21953	4.6506	9.53368
0.220856	4.80383	9.70417
0.222181	4.95783	9.86078
0.223507	5.11476	10.0051
0.224832	5.27707	10.1382
0.226158	5.44726	10.2604
0.227483	5.62765	10.3711
0.228809	5.82008	10.469
0.230134	6.02566	10.5528
0.231459	6.24453	10.6213
0.232785	6.47577	10.6739
0.23411	6.71742	10.7113
0.235436	6.96668	10.7357
0.236761	7.22017	10.7505
0.238087	7.47435	10.76
0.239412	7.72578	10.769
0.240738	7.97144	10.7819
0.242063	8.20887	10.8021
0.243389	8.43623	10.8312
0.244714	8.65222	10.8688
0.246039	8.85598	10.9123
0.247365	9.04691	10.9574
0.24869	9.2246	10.9987
0.250016	9.38873	11.0307
0.251341	9.53901	11.0479
0.252667	9.67524	11.0463
0.253992	9.79733	11.0233
0.255318	9.90537	10.9776
0.256643	9.9997	10.9091
0.257969	10.081	10.8183
0.259294	10.1501	10.7057
0.26062	10.2086	10.5716
0.261945	10.2579	10.4156
0.26327	10.3	10.2371
0.264596	10.3365	10.0352
0.265921	10.3692	9.80945
0.267247	10.399	9.56007
0.268572	10.4264	9.28835
0.269898	10.4505	8.99681
0.271223	10.4699	8.68906
0.272549	10.4818	8.36949
0.273874	10.4829	8.0428
0.2752	10.4691	7.71346
0.276525	10.4366	7.38525
0.27785	10.3819	7.06088
0.279176	10.3022	6.7418
0.280501	10.1959	6.42822
0.281827	10.0629	6.1194
0.283152	9.90456	5.81396
0.284478	9.72332	5.51042
0.285803	9.52285	5.20761
0.287129	9.30754	4.90509
0.288454	9.08216	4.60331
0.28978	8.85144	4.30365
0.291105	8.61979	4.00823
0.292431	8.39102	3.71954
0.293756	8.16814	3.44011
0.295081	7.95332	3.17208
0.296407	7.74784	2.91696
0.297732	7.55224	2.67553
0.299058	7.36636	2.44791
0.300383	7.18948	2.23373
0.301709	7.02048	2.03238
0.303034	6.85787	1.84325
0.30436	6.69981	1.66587
0.305685	6.5442	1.49998
0.307011	6.38857	1.34545
0.308336	6.23023	1.2022
0.309662	6.06628	1.07003
0.310987	5.89386	0.948591
0.312312	5.71033	0.837289
0.313638	5.51358	0.735385
0.314963	5.30235	0.642072
0.316289	5.07636	0.556607
0.317614	4.83651	0.478411
0.31894	4.58478	0.407132
0.320265	4.32412	0.342634
0.321591	4.05817	0.284944
0.322916	3.79093	0.234153
0.324242	3.52643	0.190299
0.325567	3.2684	0.153279
0.326892	3.02005	0.12278
0.328218	2.7839	0.098265
0.329543	2.5617	0.0789996
0.330869	2.35444	0.0641179
0.332194	2.1624	0.0527063
0.33352	1.98524	0.0438914
0.334845	1.82212	0.0369124
0.336171	1.67188	0.0311688
0.337496	1.53313	0.0262372
0.338822	1.40443	0.0218602
0.340147	1.28439	0.0179141
0.341473	1.17181	0.0143658
0.342798	1.06569	0.0112301
0.344123	0.965326	0.0085337
0.345449	0.870262	0.00629093
0.346774	0.780272	0.00449271
0.3481	0.695306	0.00310525
0.349425	0.615432	0.00207581
0.350751	0.540774	0.00134147
0.352076	0.471465	0.000837797
0.353402	0.407611	0.000505555
0.354727	0.349264	0.000294717
0.356053	0.296417	0.000165959
0.357378	0.249	9.02673e-05
0.358703	0.206881	4.74207e-05
0.360029	0.16987	2.40603e-05
0.361354	0.137727	1.17901e-05
0.36268	0.110164	5.57972e-06
0.364005	0.0868541	2.55023e-06
0.365331	0.0674324	1.12568e-06
0.366656	0.0515088	4.79865e-07
0.367982	0.0386762	1.97555e-07
0.369307	0.0285221	7.85453e-08
0.370633	0.0206414	3.01589e-08


==> vis/density_LW_WW_SLOF.dat <==
x	LW	WW
0.892419	0.00393486	1.68738e-13
0.894716	0.00651247	8.5845e-13
0.897013	0.0103888	4.14254e-12
0.89931	0.0159985	1.89626e-11
0.901607	0.0238241	8.23458e-11
0.903904	0.0343663	3.39261e-10
0.906201	0.0481055	1.32622e-09
0.908498	0.0654618	4.91958e-09
0.910795	0.0867607	1.73189e-08
0.913093	0.112216	5.78686e-08
0.91539	0.141944	1.83549e-07
0.917687	0.17602	5.52725e-07
0.919984	0.214585	1.58044e-06
0.922281	0.257983	4.29164e-06
0.924578	0.306909	1.10693e-05
0.926875	0.362518	2.71236e-05
0.929172	0.426425	6.31507e-05
0.931469	0.500587	0.000139732
0.933767	0.587031	0.000293891
0.936064	0.687516	0.000587668
0.938361	0.803205	0.00111743
0.940658	0.934487	0.00202089
0.942955	1.08101	0.00347691
0.945252	1.24197	0.00569213
0.947549	1.41658	0.00886972
0.949846	1.60455	0.01316
0.952143	1.80658	0.018601
0.954441	2.02449	0.0250659
0.956738	2.26129	0.0322424
0.959035	2.52078	0.0396671
0.961332	2.80718	0.0468273
0.963629	3.12439	0.0533213
0.965926	3.47536	0.0590425
0.968223	3.86134	0.0643326
0.97052	4.28131	0.0700504
0.972817	4.73167	0.0775162
0.975114	5.20614	0.0883337
0.977412	5.69616	0.10413
0.979709	6.19147	0.126288
0.982006	6.68095	0.155757
0.984303	7.1534	0.192986
0.9866	7.5984	0.238006
0.988897	8.00693	0.290601
0.991194	8.37188	0.3505
0.993491	8.68829	0.417493
0.995788	8.95344	0.491448
0.998086	9.16654	0.572219
1.00038	9.32827	0.659532
1.00268	9.44014	0.752922
1.00498	9.50393	0.851798
1.00727	9.52152	0.95563
1.00957	9.49498	1.06422
1.01187	9.42713	1.17795
1.01417	9.32217	1.2978
1.01646	9.18616	1.42533
1.01876	9.02705	1.56225
1.02106	8.85405	1.71014
1.02335	8.67656	1.87007
1.02565	8.50269	2.04261
1.02795	8.33802	2.228
1.03025	8.18469	2.4265
1.03254	8.04133	2.63891
1.03484	7.90347	2.86671
1.03714	7.76469	3.11212
1.03943	7.61784	3.37764
1.04173	7.45632	3.66547
1.04403	7.27506	3.9767
1.04632	7.07123	4.31062
1.04862	6.84449	4.66414
1.05092	6.59702	5.03174
1.05322	6.33319	5.40571
1.05551	6.05892	5.77699
1.05781	5.78082	6.13638
1.06011	5.50515	6.47577
1.0624	5.23682	6.7893
1.0647	4.97871	7.07399
1.067	4.73144	7.32978
1.0693	4.49363	7.55898
1.07159	4.26265	7.76531
1.07389	4.03549	7.95281
1.07619	3.80961	8.12494
1.07848	3.58356	8.28389
1.08078	3.3572	8.43038
1.08308	3.13177	8.56369
1.08538	2.9097	8.68202
1.08767	2.69438	8.78292
1.08997	2.48981	8.86372
1.09227	2.30028	8.92199
1.09456	2.12979	8.95586
1.09686	1.98154	8.96426
1.09916	1.85737	8.94709
1.10146	1.75727	8.90517
1.10375	1.67927	8.84012
1.10605	1.61952	8.75401
1.10835	1.57281	8.64894
1.11064	1.53325	8.52661
1.11294	1.49516	8.38796
1.11524	1.45383	8.23299
1.11754	1.40611	8.06073
1.11983	1.35069	7.86949
1.12213	1.28794	7.6573
1.12443	1.21957	7.42249
1.12672	1.148	7.16442
1.12902	1.07587	6.88401
1.13132	1.00557	6.5841
1.13361	0.939008	6.26929
1.13591	0.877598	5.94551
1.13821	0.82228	5.61932
1.14051	0.773574	5.29725
1.1428	0.731558	4.98517
1.1451	0.695792	4.68794
1.1474	0.665246	4.40907
1.14969	0.638342	4.15053
1.15199	0.613143	3.91248
1.15429	0.587704	3.69334
1.15659	0.560484	3.48993
1.15888	0.530705	3.29821
1.16118	0.498519	3.11409
1.16348	0.464934	2.93443
1.16577	0.43152	2.75777
1.16807	0.399981	2.58458
1.17037	0.371749	2.417
1.17267	0.347693	2.25803
1.17496	0.328029	2.11058
1.17726	0.312406	1.9765
1.17956	0.300122	1.85601
1.18185	0.290359	1.74757
1.18415	0.282371	1.64833
1.18645	0.275574	1.55479
1.18875	0.269539	1.46371
1.19104	0.263914	1.37277
1.19334	0.258353	1.28094
1.19564	0.252463	1.18846
1.19793	0.245815	1.09656
1.20023	0.238	1.00698
1.20253	0.228704	0.921547
1.20483	0.217773	0.841791
1.20712	0.205241	0.768734
1.20942	0.191319	0.702786
1.21172	0.176362	0.643725
1.21401	0.160815	0.590753
1.21631	0.145179	0.542634
1.21861	0.129963	0.497912
1.22091	0.115664	0.455207
1.2232	0.102719	0.413523
1.2255	0.0914636	0.372478
1.2278	0.0820822	0.332373
1.23009	0.0745646	0.294072
1.23239	0.0686918	0.258744
1.23469	0.0640584	0.227556
1.23698	0.0601375	0.201429
1.23928	0.0563773	0.18092
1.24158	0.0523069	0.166206
1.24388	0.0476257	0.157128
1.24617	0.0422515	0.153224
1.24847	0.036316	0.153727
1.25077	0.0301124	0.157559
1.25306	0.0240114	0.163386
1.25536	0.0183729	0.169749
1.25766	0.0134755	0.175292
1.25996	0.00948003	0.178996
1.26225	0.00642853	0.180331
1.26455	0.00427177	0.179278
1.26685	0.00291017	0.176196
1.26914	0.0022342	0.1716
1.27144	0.00215334	0.165952
1.27374	0.00260761	0.159532
1.27604	0.00356129	0.152434
1.27833	0.00498249	0.144647
1.28063	0.00681566	0.136162
1.28293	0.00895622	0.127034
1.28522	0.011237	0.117378
1.28752	0.0134337	0.107323
1.28982	0.0152922	0.0969622
1.29212	0.0165721	0.0863453
1.29441	0.0170956	0.0755217
1.29671	0.0167872	0.0646072
1.29901	0.0156913	0.0538361
1.3013	0.0139612	0.0435654
1.3036	0.0118242	0.0342251
1.3059	0.00953239	0.0262349
1.3082	0.00731504	0.0199195
1.31049	0.00534337	0.0154473
1.31279	0.00371533	0.0128066
1.31509	0.00245903	0.0118127
1.31738	0.00154922	0.0121373
1.31968	0.000929062	0.0133498
1.32198	0.000530348	0.0149681
1.32427	0.000288178	0.0165165
1.32657	0.000149054	0.0175879
1.32887	7.33857e-05	0.0179
1.33117	3.43923e-05	0.0173337
1.33346	1.53425e-05	0.0159382
1.33576	6.51498e-06	0.0139028
1.33806	2.63339e-06	0.0115
1.34035	1.01321e-06	0.00901884
1.34265	3.7108e-07	0.00670539
1.34495	1.29366e-07	0.00472608
1.34725	4.29294e-08	0.00315773
1.34954	1.35604e-08	0.00200006


==> vis/density_LW_WW_ours.dat <==
x	LW	WW
-0.0298858	0.0148728	5.28389e-05
-0.025401	0.0233419	0.000277403
-0.0209163	0.0355384	0.00123294
-0.0164315	0.0525222	0.00465418
-0.0119467	0.0754014	0.0149871
-0.00746199	0.105236	0.0414152
-0.00297724	0.142927	0.0990202
0.00150752	0.189101	0.207103
0.00599228	0.244025	0.384359
0.010477	0.30756	0.643969
0.0149618	0.379163	0.992516
0.0194465	0.457954	1.43242
0.0239313	0.542822	1.96351
0.0284161	0.632554	2.58195
0.0329008	0.725971	3.27996
0.0373856	0.82204	4.04764
0.0418703	0.919946	4.87075
0.0463551	1.01914	5.72011
0.0508398	1.11933	6.5435
0.0553246	1.22045	7.27702
0.0598093	1.32264	7.87419
0.0642941	1.4261	8.32817
0.0687789	1.53109	8.66656
0.0732636	1.63781	8.92433
0.0777484	1.74631	9.11685
0.0822331	1.85652	9.23048
0.0867179	1.96818	9.23492
0.0912026	2.08096	9.10777
0.0956874	2.19442	8.8526
0.100172	2.30814	8.49734
0.104657	2.4217	8.07794
0.109142	2.53467	7.62407
0.113626	2.64653	7.15605
0.118111	2.7566	6.68829
0.122596	2.86397	6.23091
0.127081	2.96751	5.78746
0.131565	3.06595	5.3523
0.13605	3.15803	4.91342
0.140535	3.2427	4.46297
0.14502	3.31927	4.0078
0.149504	3.38757	3.56824
0.153989	3.44792	3.16485
0.158474	3.50101	2.80684
0.162959	3.54773	2.49271
0.167443	3.58886	2.21841
0.171928	3.62491	1.98213
0.176413	3.65591	1.78262
0.180898	3.68143	1.61495
0.185383	3.70064	1.46926
0.189867	3.71256	1.33413
0.194352	3.71629	1.20308
0.198837	3.71131	1.0788
0.203322	3.69771	0.970639
0.207806	3.67629	0.886161
0.212291	3.64852	0.824205
0.216776	3.61637	0.775816
0.221261	3.58197	0.730864
0.225745	3.54731	0.682163
0.23023	3.51387	0.62423
0.234715	3.4824	0.55245
0.2392	3.45278	0.467139
0.243684	3.4241	0.377735
0.248169	3.39473	0.299598
0.252654	3.36264	0.24437
0.257139	3.32566	0.212808
0.261623	3.28179	0.196395
0.266108	3.22943	0.185123
0.270593	3.16761	0.174117
0.275078	3.09607	0.164652
0.279562	3.01529	0.160349
0.284047	2.92633	0.162261
0.288532	2.83075	0.166432
0.293017	2.73029	0.165684
0.297501	2.6267	0.154375
0.301986	2.52155	0.132364
0.306471	2.41609	0.104922
0.310956	2.31127	0.0789835
0.31544	2.20778	0.0591139
0.319925	2.10617	0.0460292
0.32441	2.00698	0.0378199
0.328895	1.91079	0.032164
0.333379	1.8183	0.0278861
0.337864	1.73026	0.0251563
0.342349	1.64736	0.0246032
0.346834	1.57012	0.0263309
0.351318	1.49875	0.0297028
0.355803	1.43307	0.0336931
0.360288	1.37252	0.0370201
0.364773	1.31614	0.0380899
0.369258	1.26272	0.0355249
0.373742	1.21092	0.0292328
0.378227	1.15947	0.020825
0.382712	1.10727	0.0126912
0.387197	1.05357	0.0065693
0.391681	0.997997	0.00287583
0.396166	0.940649	0.00106176
0.400651	0.882026	0.000329959
0.405136	0.822977	8.61826e-05
0.40962	0.764586	1.88964e-05
0.414105	0.708044	3.47455e-06
0.41859	0.654512	5.35309e-07
0.423075	0.604999	6.90527e-08
0.427559	0.560267	7.45351e-09
0.432044	0.520778	6.72855e-10
0.436529	0.486675	5.07782e-11
0.441014	0.457794	3.20239e-12
0.445498	0.433711	1.68729e-13
0.449983	0.413797	7.42537e-15
0.454468	0.397277	2.72884e-16
0.458953	0.383296	8.37339e-18
0.463437	0.370983	2.14504e-19
0.467922	0.359509	4.58706e-21
0.472407	0.348144	8.18774e-23
0.476892	0.336301	1.21982e-24
0.481376	0.323576	1.51673e-26
0.485861	0.309754	1.57392e-28
0.490346	0.294805	1.36302e-30
0.494831	0.278849	9.85055e-33
0.499315	0.262112	5.94078e-35
0.5038	0.244877	2.98982e-37
0.508285	0.227434	1.25563e-39
0.51277	0.21006	4.40032e-42
0.517254	0.193	1.2868e-44
0.521739	0.176476	3.14008e-47
0.526224	0.1607	6.39395e-50
0.530709	0.145886	1.08641e-52
0.535193	0.132252	1.54034e-55
0.539678	0.120015	1.82235e-58
0.544163	0.109368	1.79904e-61
0.548648	0.10046	1.48198e-64
0.553133	0.0933665	1.01867e-67
0.557617	0.0880774	5.84279e-71
0.562102	0.0844954	2.79638e-74
0.566587	0.0824476	1.11677e-77
0.571072	0.0817089	3.72152e-81
0.575556	0.0820312	1.03483e-84
0.580041	0.0831695	2.40108e-88
0.584526	0.0849025	4.64873e-92
0.589011	0.0870404	7.51021e-96
0.593495	0.0894224	1.01242e-99
0.59798	0.0919049	1.13883e-103
0.602465	0.0943448	1.06892e-107
0.60695	0.096583	8.37185e-112
0.611434	0.0984339	5.47127e-116
0.615919	0.0996847	2.98363e-120
0.620404	0.100107	1.35766e-124
0.624889	0.0994819	5.15497e-129
0.629373	0.0976305	1.63324e-133
0.633858	0.0944507	4.31783e-138
0.638343	0.0899447	9.52512e-143
0.642828	0.0842335	1.75333e-147
0.647312	0.0775517	2.69307e-152
0.651797	0.0702217	3.4516e-157
0.656282	0.0626119	3.69133e-162
0.660767	0.0550868	3.29409e-167
0.665251	0.0479599	2.45288e-172
0.669736	0.0414587	1.52408e-177
0.674221	0.0357081	7.90185e-183
0.678706	0.0307329	3.41853e-188
0.68319	0.0264776	1.23407e-193
0.687675	0.0228351	3.7173e-199
0.69216	0.0196791	9.34344e-205
0.696645	0.0168912	1.95964e-210
0.701129	0.0143798	3.42952e-216
0.705614	0.0120874	5.00819e-222
0.710099	0.00998969	6.10264e-228
0.714584	0.00808689	6.20504e-234
0.719068	0.00639246	5.26454e-240
0.723553	0.00492195	3.72706e-246
0.728038	0.00368468	2.20172e-252
0.732523	0.00267921	1.08529e-258
0.737008	0.00189275	4.46396e-265
0.741492	0.00130356	1.53209e-271
0.745977	0.000885109	4.38771e-278
0.750462	0.000610759	1.04853e-284
0.754947	0.000457863	2.0908e-291
0.759431	0.000410744	3.47884e-298
0.763916	0.000462137	4.82999e-305
0.768401	0.000612987	5.59561e-312
0.772886	0.000870581	5.40928e-319
0.77737	0.00124514	0
0.781855	0.00174511	0
0.78634	0.00237176	0
0.790825	0.0031139	0
0.795309	0.00394398	0
0.799794	0.00481671	0
0.804279	0.00567127	0
0.808764	0.00643718	0
0.813248	0.0070435	0
0.817733	0.00742943	0
0.822218	0.00755431	0
0.826703	0.00740469	0
0.831187	0.00699666	0
0.835672	0.00637305	0
0.840157	0.00559598	0
0.844642	0.00473671	0
0.849126	0.003865	0
0.853611	0.00304015	0
0.858096	0.00230522	0
0.862581	0.001685	0


==> vis/density_celeb_LW_WW.dat <==
x	LW	WW
-0.0362561	6.76922e-19	0.000379131
-0.0343583	6.74831e-18	0.000715475
-0.0324604	6.25769e-17	0.00125598
-0.0305625	5.39758e-16	0.00205267
-0.0286647	4.33067e-15	0.00312728
-0.0267668	3.23211e-14	0.00444992
-0.0248689	2.24388e-13	0.00593033
-0.0229711	1.44911e-12	0.0074311
-0.0210732	8.70561e-12	0.00880207
-0.0191753	4.86526e-11	0.00992225
-0.0172775	2.5295e-10	0.0107287
-0.0153796	1.22348e-09	0.0112178
-0.0134818	5.50576e-09	0.0114233
-0.0115839	2.30522e-08	0.0113916
-0.00968603	8.98077e-08	0.0111784
-0.00778816	3.25576e-07	0.0108741
-0.0058903	1.09842e-06	0.0106417
-0.00399243	3.44914e-06	0.0107356
-0.00209457	1.00818e-05	0.0114759
-0.000196707	2.74364e-05	0.0131747
0.00170116	6.95283e-05	0.0160406
0.00359902	0.000164117	0.0200984
0.00549689	0.000360941	0.0251604
0.00739475	0.000739907	0.0308627
0.00929261	0.00141444	0.0367608
0.0111905	0.00252304	0.0424515
0.0130883	0.00420267	0.0476838
0.0149862	0.00654359	0.0524168
0.0168841	0.00953563	0.0567994
0.0187819	0.0130269	0.0610746
0.0206798	0.0167201	0.065443
0.0225777	0.0202197	0.0699467
0.0244755	0.0231244	0.0744327
0.0263734	0.0251309	0.0786211
0.0282713	0.0261099	0.0822531
0.0301691	0.0261212	0.0852508
0.032067	0.0253671	0.0878137
0.0339648	0.0241086	0.0904038
0.0358627	0.0225849	0.0936244
0.0377606	0.0209673	0.0980431
0.0396584	0.0193574	0.104027
0.0415563	0.0178164	0.111648
0.0434542	0.0163999	0.120672
0.045352	0.0151768	0.130626
0.0472499	0.0142278	0.140906
0.0491478	0.0136329	0.150902
0.0510456	0.0134668	0.160129
0.0529435	0.0138117	0.168361
0.0548413	0.0147778	0.175757
0.0567392	0.0165089	0.182937
0.0586371	0.0191537	0.190962
0.0605349	0.0228078	0.201189
0.0624328	0.0274584	0.215005
0.0643307	0.0329747	0.23352
0.0662285	0.0391722	0.257326
0.0681264	0.0459395	0.286389
0.0700243	0.0533774	0.320119
0.0719221	0.0618831	0.357548
0.07382	0.0721266	0.397535
0.0757179	0.0849062	0.43893
0.0776157	0.100922	0.480692
0.0795136	0.120535	0.52203
0.0814114	0.1436	0.562594
0.0833093	0.169422	0.60274
0.0852072	0.196854	0.643772
0.087105	0.224509	0.688068
0.0890029	0.251027	0.73895
0.0909008	0.27534	0.800275
0.0927986	0.296896	0.875745
0.0946965	0.315819	0.96804
0.0965944	0.332962	1.07799
0.0984922	0.34981	1.204
0.10039	0.36821	1.34214
0.102288	0.389944	1.48688
0.104186	0.416297	1.63257
0.106084	0.447809	1.77521
0.107982	0.484337	1.91379
0.109879	0.525445	2.0507
0.111777	0.570941	2.19081
0.113675	0.621314	2.3397
0.115573	0.677855	2.50163
0.117471	0.742418	2.67833
0.119369	0.816927	2.86902
0.121267	0.902841	3.07171
0.123164	1.00076	3.28512
0.125062	1.1103	3.51005
0.12696	1.23019	3.74963
0.128858	1.3586	4.00806
0.130756	1.49352	4.28852
0.132654	1.63306	4.59127
0.134552	1.77577	4.91266
0.13645	1.92071	5.2456
0.138347	2.06761	5.58102
0.140245	2.21687	5.90979
0.142143	2.36962	6.22426
0.144041	2.52766	6.5193
0.145939	2.69319	6.79258
0.147837	2.86845	7.04449
0.149735	3.0552	7.27774
0.151632	3.25423	7.49675
0.15353	3.46482	7.70695
0.155428	3.68451	7.91391
0.157326	3.90907	8.12262
0.159224	4.13303	8.33704
0.161122	4.35073	8.56019
0.16302	4.55783	8.79442
0.164917	4.75257	9.04163
0.166815	4.9362	9.30294
0.168713	5.11222	9.57737
0.170611	5.2845	9.86001
0.172509	5.45519	10.1405
0.174407	5.6233	10.4027
0.176305	5.78465	10.6268
0.178203	5.93322	10.7926
0.1801	6.06346	10.8843
0.181998	6.17255	10.8937
0.183896	6.26188	10.8223
0.185794	6.33715	10.6796
0.187692	6.40726	10.4811
0.18959	6.48257	10.2436
0.191488	6.5731	9.98293
0.193385	6.68722	9.711
0.195283	6.83089	9.43584
0.197181	7.00725	9.1619
0.199079	7.21621	8.89101
0.200977	7.45435	8.62317
0.202875	7.71502	8.35699
0.204773	7.98898	8.09009
0.20667	8.26531	7.81955
0.208568	8.5324	7.54268
0.210466	8.77883	7.25775
0.212364	8.99399	6.96455
0.214262	9.1688	6.66443
0.21616	9.29664	6.3599
0.218058	9.37434	6.05409
0.219956	9.40274	5.75002
0.221853	9.3866	5.44997
0.223751	9.33349	5.15494
0.225649	9.25221	4.86443
0.227547	9.15131	4.57686
0.229445	9.03819	4.29055
0.231343	8.919	4.00517
0.233241	8.7989	3.7229
0.235138	8.68234	3.44862
0.237036	8.57287	3.18868
0.238934	8.47266	2.94887
0.240832	8.38181	2.73222
0.24273	8.29805	2.53799
0.244628	8.21691	2.36224
0.246526	8.13256	2.19973
0.248423	8.03876	2.04625
0.250321	7.92978	1.90001
0.252219	7.80087	1.7617
0.254117	7.64841	1.63326
0.256015	7.46974	1.51637
0.257913	7.26292	1.41139
0.259811	7.0265	1.31741
0.261709	6.75933	1.2329
0.263606	6.46079	1.15662
0.265504	6.13124	1.08801
0.267402	5.77287	1.02693
0.2693	5.39044	0.97303
0.271198	4.99158	0.925137
0.273096	4.58618	0.881183
0.274994	4.18492	0.838706
0.276891	3.79746	0.795737
0.278789	3.43077	0.751558
0.280687	3.0883	0.706933
0.282585	2.77013	0.663604
0.284483	2.47396	0.623312
0.286381	2.19656	0.586776
0.288279	1.93511	0.553161
0.290176	1.68817	0.520277
0.292074	1.45599	0.485428
0.293972	1.24023	0.446493
0.29587	1.04326	0.402775
0.297768	0.86733	0.355259
0.299666	0.71379	0.30626
0.301564	0.582723	0.258677
0.303462	0.472927	0.215184
0.305359	0.382251	0.177647
0.307257	0.308077	0.146856
0.309155	0.247768	0.122575
0.311053	0.198959	0.1038
0.312951	0.159647	0.0891195
0.314849	0.12814	0.0770821
0.316747	0.102948	0.0664979
0.318644	0.0827233	0.0566103
0.320542	0.0662637	0.0471197
0.32244	0.0525853	0.0380827
0.324338	0.0409925	0.0297458
0.326236	0.0310937	0.0223835
0.328134	0.0227395	0.0161888
0.330032	0.0159055	0.0112285
0.331929	0.0105717	0.00745023
0.333827	0.00664329	0.00471507
0.335725	0.0039321	0.00283698
0.337623	0.00218601	0.00161726
0.339521	0.00113913	0.000870577
0.341419	0.000555553	0.000441153


==> vis/density_celeb_LW_WW_SLOF.dat <==
x	LW	WW
17.1184	1.9465e-10	9.80937e-10
17.229	4.20644e-09	3.37154e-09
17.3396	6.4353e-08	1.08803e-08
17.4503	6.9771e-07	3.29766e-08
17.5609	5.36778e-06	9.39059e-08
17.6715	2.93613e-05	2.51377e-07
17.7821	0.00011461	6.32993e-07
17.8927	0.000321897	1.50075e-06
18.0033	0.00066334	3.35413e-06
18.114	0.00104986	7.07795e-06
18.2246	0.00140469	1.41323e-05
18.3352	0.00185168	2.67729e-05
18.4458	0.0027635	4.82938e-05
18.5564	0.00475303	8.33123e-05
18.667	0.0085946	0.000138171
18.7777	0.0148293	0.000221587
18.8883	0.0233551	0.000345679
18.9989	0.0334854	0.00052739
19.1095	0.0443259	0.000790064
19.2201	0.0553875	0.00116464
19.3307	0.0673427	0.00168976
19.4414	0.0816764	0.0024101
19.552	0.0987852	0.00337296
19.6626	0.117309	0.00462361
19.7732	0.136133	0.00620077
19.8838	0.155682	0.0081338
19.9944	0.176692	0.0104427
20.1051	0.198961	0.0131409
20.2157	0.222256	0.0162399
20.3263	0.247688	0.0197529
20.4369	0.276014	0.0236973
20.5475	0.305125	0.0280921
20.6581	0.331626	0.0329539
20.7687	0.354044	0.038291
20.8794	0.373255	0.0440993
20.99	0.390488	0.0503601
21.1006	0.404759	0.0570414
21.2112	0.412086	0.0641001
21.3218	0.408597	0.0714855
21.4324	0.394597	0.0791443
21.5431	0.373986	0.087028
21.6537	0.350481	0.0951014
21.7643	0.326078	0.103351
21.8749	0.301274	0.111786
21.9855	0.275105	0.120431
22.0961	0.24692	0.1293
22.2068	0.218644	0.13837
22.3174	0.193304	0.147547
22.428	0.17138	0.156654
22.5386	0.15085	0.16544
22.6492	0.130673	0.173619
22.7598	0.112031	0.180925
22.8705	0.0964632	0.187164
22.9811	0.0845397	0.192256
23.0917	0.075819	0.196226
23.2023	0.0690388	0.199175
23.3129	0.0628258	0.20123
23.4235	0.0566335	0.202486
23.5342	0.0507785	0.202982
23.6448	0.0458012	0.202699
23.7554	0.0416756	0.201588
23.866	0.0374265	0.199608
23.9766	0.032271	0.196756
24.0872	0.0270041	0.193079
24.1979	0.023095	0.188669
24.3085	0.020699	0.183641
24.4191	0.0186748	0.178115
24.5297	0.0162205	0.172196
24.6403	0.0135346	0.165976
24.7509	0.0112001	0.15954
24.8616	0.00965367	0.152973
24.9722	0.00903111	0.146366
25.0828	0.00900626	0.139816
25.1934	0.00881222	0.133419
25.304	0.00778458	0.127256
25.4146	0.0059495	0.121386
25.5253	0.00392243	0.115837
25.6359	0.00229105	0.110604
25.7465	0.00124645	0.105657
25.8571	0.000694023	0.100946
25.9677	0.000460552	0.096418
26.0783	0.000366019	0.092024
26.189	0.000275875	0.0877341
26.2996	0.000162999	0.0835426
26.4102	6.99746e-05	0.0794678
26.5208	2.131e-05	0.0755437
26.6314	4.57058e-06	0.0718049
26.742	6.88874e-07	0.0682707
26.8527	7.29107e-08	0.0649354
26.9633	5.41789e-09	0.0617678
27.0739	2.82636e-10	0.0587226
27.1845	1.03508e-11	0.0557574
27.2951	2.66113e-13	0.0528505
27.4057	4.8029e-15	0.0500103
27.5164	6.08534e-17	0.0472751
27.627	5.41265e-19	0.0447015
27.7376	3.37971e-21	0.0423464
27.8482	1.48147e-23	0.0402488
27.9588	4.55881e-26	0.0384159
28.0694	9.84813e-29	0.0368189
28.1801	1.49348e-31	0.0354004
28.2907	1.58998e-34	0.0340911
28.4013	1.1883e-37	0.0328312
28.5119	6.23455e-41	0.0315882
28.6225	2.2963e-44	0.0303646
28.7331	5.93739e-48	0.029192
28.8438	1.07772e-51	0.0281142
28.9544	1.37329e-55	0.0271655
29.065	1.22847e-59	0.0263539
29.1756	7.7145e-64	0.0256558
29.2862	3.40092e-68	0.0250231
29.3968	1.05252e-72	0.024399
29.5075	2.28668e-77	0.0237362
29.6181	3.4876e-82	0.0230096
29.7287	3.73416e-87	0.0222193
29.8393	2.80674e-92	0.0213852
29.9499	1.481e-97	0.0205356
30.0605	5.48598e-103	0.0196962
30.1712	1.42658e-108	0.0188838
30.2818	2.60425e-114	0.0181065
30.3924	3.33744e-120	0.0173688
30.503	3.00254e-126	0.0166771
30.6136	1.8963e-132	0.0160445
30.7242	8.40758e-139	0.0154891
30.8349	2.61685e-145	0.0150296
30.9455	5.71781e-152	0.014678
31.0561	8.77053e-159	0.0144335
31.1667	9.44422e-166	0.0142798
31.2773	7.13922e-173	0.0141864
31.3879	3.7886e-180	0.0141138
31.4986	1.41141e-187	0.0140198
31.6092	3.69121e-195	0.0138675
31.7198	6.77688e-203	0.0136312
31.8304	8.73445e-211	0.0133018
31.941	7.90287e-219	0.0128881
32.0516	5.01971e-227	0.012415
32.1623	2.23829e-235	0.0119165
32.2729	7.00647e-244	0.011427
32.3835	1.53966e-252	0.0109712
32.4941	2.37518e-261	0.010558
32.6047	2.57224e-270	0.0101795
32.7153	1.95556e-279	0.00981473
32.826	1.04369e-288	0.00943811
32.9366	3.9104e-298	0.00902717
33.0472	1.02852e-307	0.00856855
33.1578	1.8991e-317	0.00806005
33.2684	0	0.00750944
33.379	0	0.00693149
33.4897	0	0.00634475
33.6003	0	0.00576895
33.7109	0	0.00522292
33.8215	0	0.0047226
33.9321	0	0.00427868
34.0427	0	0.0038944
34.1534	0	0.00356425
34.264	0	0.0032748
34.3746	0	0.00300787
34.4852	0	0.00274545
34.5958	0	0.00247465
34.7064	0	0.00219099
34.8171	0	0.00189892
34.9277	0	0.00160965
35.0383	0	0.00133727
35.1489	0	0.00109481
35.2595	0	0.000891322
35.3701	0	0.000730598
35.4808	0	0.000611419
35.5914	0	0.000528656
35.702	0	0.000474694
35.8126	0	0.000440747
35.9232	0	0.000417954
36.0338	0	0.00039831
36.1445	0	0.000375503
36.2551	0	0.000345592
36.3657	0	0.00030737
36.4763	0	0.000262232
36.5869	0	0.000213502
36.6975	0	0.000165398
36.8082	0	0.000121941
36.9188	0	8.61487e-05
37.0294	0	5.96997e-05
37.14	0	4.30433e-05
37.2506	0	3.57601e-05
37.3612	0	3.69187e-05
37.4719	0	4.52513e-05
37.5825	0	5.91177e-05
37.6931	0	7.6377e-05
37.8037	0	9.43548e-05
37.9143	0	0.000110062
38.0249	0	0.000120684
38.1356	0	0.000124205
38.2462	0	0.000119915
38.3568	0	0.000108588
38.4674	0	9.22207e-05
38.578	0	7.34531e-05
38.6886	0	5.48684e-05
38.7993	0	3.84383e-05
38.9099	0	2.52542e-05
39.0205	0	1.55609e-05
39.1311	0	8.99213e-06


==> vis/density_celeb_LW_WW_ours.dat <==
x	LW	WW
-2.18034e-15	3.96461e+08	1.32717e+07
-1.93647e-15	1.02462e+09	2.51781e+08
-1.6926e-15	2.48571e+09	3.4956e+09
-1.44873e-15	5.68304e+09	3.55959e+10
-1.20487e-15	1.23029e+10	2.66701e+11
-9.60998e-16	2.53532e+10	1.47691e+12
-7.1713e-16	5.00069e+10	6.0855e+12
-4.73262e-16	9.4873e+10	1.88488e+13
-2.29394e-16	1.73774e+11	4.45862e+13
1.44735e-17	3.07899e+11	8.2545e+13
2.58341e-16	5.27797e+11	1.24021e+14
5.02209e-16	8.74167e+11	1.58676e+14
7.46077e-16	1.39608e+12	1.82296e+14
9.89945e-16	2.14554e+12	1.96712e+14
1.23381e-15	3.16845e+12	2.05166e+14
1.47768e-15	4.4935e+12	2.09629e+14
1.72155e-15	6.1223e+12	2.10417e+14
1.96542e-15	8.02435e+12	2.06999e+14
2.20928e-15	1.01396e+13	1.99482e+14
2.45315e-15	1.23891e+13	1.89169e+14
2.69702e-15	1.46915e+13	1.77636e+14
2.94089e-15	1.69804e+13	1.658e+14
3.18476e-15	1.9217e+13	1.53969e+14
3.42862e-15	2.1394e+13	1.42347e+14
3.67249e-15	2.35291e+13	1.31304e+14
3.91636e-15	2.56511e+13	1.21311e+14
4.16023e-15	2.77847e+13	1.1249e+14
4.40409e-15	2.99392e+13	1.04136e+14
4.64796e-15	3.21052e+13	9.52967e+13
4.89183e-15	3.42592e+13	8.58711e+13
5.1357e-15	3.63752e+13	7.65252e+13
5.37957e-15	3.84381e+13	6.77753e+13
5.62343e-15	4.0456e+13	5.97979e+13
5.8673e-15	4.24654e+13	5.27941e+13
6.11117e-15	4.45275e+13	4.70639e+13
6.35504e-15	4.67136e+13	4.27406e+13
6.59891e-15	4.90846e+13	3.95059e+13
6.84277e-15	5.16705e+13	3.67508e+13
7.08664e-15	5.44587e+13	3.40116e+13
7.33051e-15	5.73964e+13	3.10227e+13
7.57438e-15	6.04081e+13	2.771e+13
7.81824e-15	6.34192e+13	2.44548e+13
8.06211e-15	6.63762e+13	2.18549e+13
8.30598e-15	6.92505e+13	1.99745e+13
8.54985e-15	7.20262e+13	1.83078e+13
8.79372e-15	7.46792e+13	1.65794e+13
9.03758e-15	7.7162e+13	1.51096e+13
9.28145e-15	7.94051e+13	1.42431e+13
9.52532e-15	8.13368e+13	1.37649e+13
9.76919e-15	8.29097e+13	1.30968e+13
1.00131e-14	8.41197e+13	1.18958e+13
1.02569e-14	8.50043e+13	1.02658e+13
1.05008e-14	8.56203e+13	8.52737e+12
1.07447e-14	8.60113e+13	7.00493e+12
1.09885e-14	8.61821e+13	5.95233e+12
1.12324e-14	8.60925e+13	5.46135e+12
1.14763e-14	8.5675e+13	5.35834e+12
1.17201e-14	8.4865e+13	5.26943e+12
1.1964e-14	8.36322e+13	4.90493e+12
1.22079e-14	8.19971e+13	4.2636e+12
1.24517e-14	8.00289e+13	3.52584e+12
1.26956e-14	7.78284e+13	2.87535e+12
1.29395e-14	7.55037e+13	2.45089e+12
1.31833e-14	7.31481e+13	2.28509e+12
1.34272e-14	7.08242e+13	2.23238e+12
1.36711e-14	6.85586e+13	2.07306e+12
1.39149e-14	6.63437e+13	1.72099e+12
1.41588e-14	6.41471e+13	1.2945e+12
1.44027e-14	6.19257e+13	1.0031e+12
1.46465e-14	5.964e+13	9.70579e+11
1.48904e-14	5.72676e+13	1.12788e+12
1.51343e-14	5.48117e+13	1.27218e+12
1.53781e-14	5.23017e+13	1.25486e+12
1.5622e-14	4.97849e+13	1.09593e+12
1.58659e-14	4.7311e+13	9.02736e+11
1.61098e-14	4.49145e+13	7.31958e+11
1.63536e-14	4.26037e+13	5.66664e+11
1.65975e-14	4.03636e+13	3.88953e+11
1.68414e-14	3.81712e+13	2.30112e+11
1.70852e-14	3.60152e+13	1.4441e+11
1.73291e-14	3.39094e+13	1.55519e+11
1.7573e-14	3.1891e+13	2.3477e+11
1.78168e-14	3.00053e+13	3.23356e+11
1.80607e-14	2.82865e+13	3.83769e+11
1.83046e-14	2.67428e+13	4.23815e+11
1.85484e-14	2.53548e+13	4.54423e+11
1.87923e-14	2.40848e+13	4.50815e+11
1.90362e-14	2.28899e+13	3.83678e+11
1.928e-14	2.17355e+13	2.6634e+11
1.95239e-14	2.06009e+13	1.46639e+11
1.97678e-14	1.94811e+13	6.28197e+10
2.00116e-14	1.83827e+13	2.06868e+10
2.02555e-14	1.73187e+13	5.86804e+09
2.04994e-14	1.6303e+13	5.06088e+09
2.07432e-14	1.53458e+13	1.57293e+10
2.09871e-14	1.44518e+13	4.26182e+10
2.1231e-14	1.36201e+13	8.40529e+10
2.14748e-14	1.28464e+13	1.19799e+11
2.17187e-14	1.2125e+13	1.23363e+11
2.19626e-14	1.14509e+13	9.17788e+10
2.22064e-14	1.08203e+13	4.93317e+10
2.24503e-14	1.02299e+13	1.91573e+10
2.26942e-14	9.6764e+12	5.3749e+09
2.29381e-14	9.15688e+12	1.08951e+09
2.31819e-14	8.66898e+12	1.59558e+08
2.34258e-14	8.21197e+12	1.68823e+07
2.36697e-14	7.78694e+12	1.29053e+06
2.39135e-14	7.39586e+12	71274.5
2.41574e-14	7.03965e+12	2843.97
2.44013e-14	6.7162e+12	81.9862
2.46451e-14	6.41944e+12	1.70759
2.4889e-14	6.14022e+12	0.0256952
2.51329e-14	5.86881e+12	0.000279348
2.53767e-14	5.59789e+12	2.19414e-06
2.56206e-14	5.32468e+12	1.24512e-08
2.58645e-14	5.05117e+12	5.10485e-11
2.61083e-14	4.78216e+12	1.5121e-13
2.63522e-14	4.52206e+12	3.23596e-16
2.65961e-14	4.27182e+12	5.00326e-19
2.68399e-14	4.02765e+12	5.58893e-22
2.70838e-14	3.78223e+12	4.51055e-25
2.73277e-14	3.52828e+12	2.63001e-28
2.75715e-14	3.26259e+12	1.10792e-31
2.78154e-14	2.98846e+12	3.37201e-35
2.80593e-14	2.71539e+12	7.41469e-39
2.83031e-14	2.45593e+12	1.17794e-42
2.8547e-14	2.22145e+12	1.35201e-46
2.87909e-14	2.01857e+12	1.12115e-50
2.90347e-14	1.84774e+12	6.71693e-55
2.92786e-14	1.70409e+12	2.9074e-59
2.95225e-14	1.57971e+12	9.09212e-64
2.97663e-14	1.46634e+12	2.05424e-68
3.00102e-14	1.35756e+12	3.35323e-73
3.02541e-14	1.25005e+12	3.95458e-78
3.0498e-14	1.14392e+12	3.36949e-83
3.07418e-14	1.04241e+12	2.07422e-88
3.09857e-14	9.5098e+11	9.22506e-94
3.12296e-14	8.75925e+11	2.96422e-99
3.14734e-14	8.22708e+11	6.88142e-105
3.17173e-14	7.9422e+11	1.15417e-110
3.19612e-14	7.89436e+11	1.39859e-116
3.2205e-14	8.02916e+11	1.22443e-122
3.24489e-14	8.25425e+11	7.74472e-129
3.26928e-14	8.45626e+11	3.53918e-135
3.29366e-14	8.52491e+11	1.16849e-141
3.31805e-14	8.37837e+11	2.78723e-148
3.34244e-14	7.98313e+11	4.80339e-155
3.36682e-14	7.36237e+11	5.98064e-162
3.39121e-14	6.58954e+11	5.3799e-169
3.4156e-14	5.7684e+11	3.49644e-176
3.43998e-14	5.00498e+11	1.64174e-183
3.46437e-14	4.38005e+11	5.56939e-191
3.48876e-14	3.93029e+11	1.36502e-198
3.51314e-14	3.64354e+11	2.41709e-206
3.53753e-14	3.46861e+11	3.09225e-214
3.56192e-14	3.33538e+11	2.85813e-222
3.5863e-14	3.1778e+11	1.9086e-230
3.61069e-14	2.9524e+11	9.20819e-239
3.63508e-14	2.64712e+11	3.20966e-247
3.65946e-14	2.27961e+11	8.08296e-256
3.68385e-14	1.88745e+11	1.47064e-264
3.70824e-14	1.51487e+11	1.93317e-273
3.73263e-14	1.20012e+11	1.83594e-282
3.75701e-14	9.66437e+10	1.25972e-291
3.7814e-14	8.17942e+10	6.24473e-301
3.80579e-14	7.407e+10	2.23611e-310
3.83017e-14	7.08272e+10	0
3.85456e-14	6.90164e+10	0
3.87895e-14	6.60651e+10	0
3.90333e-14	6.05169e+10	0
3.92772e-14	5.22309e+10	0
3.95211e-14	4.21216e+10	0
3.97649e-14	3.1609e+10	0
4.00088e-14	2.20411e+10	0
4.02527e-14	1.43148e+10	0
4.04965e-14	8.78252e+09	0
4.07404e-14	5.3948e+09	0
4.09843e-14	3.95538e+09	0
4.12281e-14	4.36218e+09	0
4.1472e-14	6.75201e+09	0
4.17159e-14	1.15102e+10	0
4.19597e-14	1.91382e+10	0
4.22036e-14	3.00022e+10	0
4.24475e-14	4.4026e+10	0
4.26913e-14	6.04327e+10	0
4.29352e-14	7.7657e+10	0
4.31791e-14	9.35146e+10	0
4.34229e-14	1.05625e+11	0
4.36668e-14	1.11977e+11	0
4.39107e-14	1.11459e+11	0
4.41546e-14	1.04164e+11	0
4.43984e-14	9.13606e+10	0
4.46423e-14	7.51507e+10	0
4.48862e-14	5.79185e+10	0
4.513e-14	4.17752e+10	0
4.53739e-14	2.81648e+10	0
4.56178e-14	1.77276e+10	0
4.58616e-14	1.04049e+10	0
4.61055e-14	5.68855e+09	0
4.63494e-14	2.89417e+09	0


==> vis/margin.dat <==
x	Ours	Init
-0.0349935	1.16793e-05	3.53675e-24
-0.0311247	2.84506e-05	2.95293e-19
-0.0272558	6.54651e-05	6.71856e-15
-0.023387	0.00014267	4.18438e-11
-0.0195182	0.000295488	7.18117e-08
-0.0156493	0.000584093	3.43064e-05
-0.0117805	0.00110763	0.00463695
-0.00791163	0.00202698	0.182297
-0.00404279	0.00360249	2.19362
-0.000173949	0.00625653	8.96439
0.00369489	0.0106732	15.5741
0.00756373	0.0179462	17.0738
0.0114326	0.0297806	16.9162
0.0153014	0.0487348	17.0022
0.0191703	0.0784709	17.1208
0.0230391	0.123948	16.9782
0.0269079	0.191474	16.6745
0.0307768	0.288509	16.1935
0.0346456	0.42316	16.181
0.0385145	0.603315	16.317
0.0423833	0.835499	15.4728
0.0462521	1.12358	14.1815
0.050121	1.46758	12.5813
0.0539898	1.86285	10.6039
0.0578587	2.29986	8.5778
0.0617275	2.7647	6.71662
0.0655963	3.24032	5.07943
0.0694652	3.70838	3.41931
0.073334	4.15123	2.10503
0.0772029	4.55391	1.14265
0.0810717	4.90553	0.561825
0.0849405	5.19992	0.287447
0.0888094	5.43543	0.176561
0.0926782	5.61388	0.101637
0.0965471	5.73932	0.0515289
0.100416	5.81686	0.028765
0.104285	5.85204	0.00990457
0.108154	5.85082	0.00114263
0.112022	5.81986	3.70624e-05
0.115891	5.76656	3.25981e-07
0.11976	5.69859	7.71756e-10
0.123629	5.62277	4.91065e-13
0.127498	5.54385	8.39523e-17
0.131367	5.46366	3.85594e-21
0.135235	5.3812	4.75805e-26
0.139104	5.29359	1.57734e-31
0.142973	5.19763	1.40481e-37
0.146842	5.09129	3.36132e-44
0.150711	4.97455	2.16073e-51
0.15458	4.84951	3.73153e-59
0.158449	4.71966	1.7313e-67
0.162317	4.58886	2.15802e-76
0.166186	4.46024	7.22664e-86
0.170055	4.33543	6.50152e-96
0.173924	4.21432	1.57142e-106
0.177793	4.09524	1.02039e-117
0.181662	3.9757	1.78008e-129
0.18553	3.85329	8.34274e-142
0.189399	3.72665	1.05045e-154
0.193268	3.59603	3.55338e-168
0.197137	3.46335	3.22928e-182
0.201006	3.33171	7.88438e-197
0.204875	3.20451	5.17162e-212
0.208743	3.08446	9.11347e-228
0.212612	2.973	4.31458e-244
0.216481	2.87004	5.48772e-261
0.22035	2.77416	1.87518e-278
0.224219	2.68302	1.72144e-296
0.228088	2.59401	4.24558e-315
0.231957	2.50477	0
0.235825	2.41378	0
0.239694	2.32071	0
0.243563	2.2265	0
0.247432	2.13306	0
0.251301	2.04265	0
0.25517	1.95721	0
0.259038	1.87776	0
0.262907	1.80412	0
0.266776	1.73512	0
0.270645	1.66896	0
0.274514	1.60373	0
0.278383	1.53791	0
0.282251	1.47068	0
0.28612	1.402	0
0.289989	1.33245	0
0.293858	1.26301	0
0.297727	1.19467	0
0.301596	1.12817	0
0.305464	1.0639	0
0.309333	1.00189	0
0.313202	0.942004	0
0.317071	0.884113	0
0.32094	0.828285	0
0.324809	0.77485	0
0.328678	0.724347	0
0.332546	0.677367	0
0.336415	0.634348	0
0.340284	0.595417	0
0.344153	0.560341	0
0.348022	0.52862	0
0.351891	0.49966	0
0.355759	0.472952	0
0.359628	0.448165	0
0.363497	0.425124	0
0.367366	0.403723	0
0.371235	0.383813	0
0.375104	0.365158	0
0.378972	0.347442	0
0.382841	0.330341	0
0.38671	0.313602	0
0.390579	0.297117	0
0.394448	0.28095	0
0.398317	0.265322	0
0.402185	0.250543	0
0.406054	0.236904	0
0.409923	0.224576	0
0.413792	0.213547	0
0.417661	0.203635	0
0.42153	0.194565	0
0.425399	0.186068	0
0.429267	0.177969	0
0.433136	0.170221	0
0.437005	0.162896	0
0.440874	0.156139	0
0.444743	0.15011	0
0.448612	0.144929	0
0.45248	0.140624	0
0.456349	0.137112	0
0.460218	0.134207	0
0.464087	0.131664	0
0.467956	0.129244	0
0.471825	0.126754	0
0.475693	0.124058	0
0.479562	0.121044	0
0.483431	0.117573	0
0.4873	0.113466	0
0.491169	0.10854	0
0.495038	0.102701	0
0.498907	0.096042	0
0.502775	0.0888884	0
0.506644	0.0817545	0
0.510513	0.0752122	0
0.514382	0.0697202	0
0.518251	0.0654823	0
0.52212	0.0623925	0
0.525988	0.0600853	0
0.529857	0.0580662	0
0.533726	0.0558699	0
0.537595	0.0531877	0
0.541464	0.0499257	0
0.545333	0.0461854	0
0.549201	0.0421881	0
0.55307	0.038182	0
0.556939	0.0343666	0
0.560808	0.0308586	0
0.564677	0.0276982	0
0.568546	0.0248815	0
0.572414	0.0223963	0
0.576283	0.0202429	0
0.580152	0.0184335	0
0.584021	0.016973	0
0.58789	0.0158368	0
0.591759	0.0149565	0
0.595628	0.0142243	0
0.599496	0.0135162	0
0.603365	0.0127253	0
0.607234	0.0117948	0
0.611103	0.0107351	0
0.614972	0.00961849	0
0.618841	0.00855144	0
0.622709	0.00763303	0
0.626578	0.00691691	0
0.630447	0.00639134	0
0.634316	0.00598576	0
0.638185	0.00560029	0
0.642054	0.00514493	0
0.645922	0.00457199	0
0.649791	0.00388966	0
0.65366	0.00315443	0
0.657529	0.00244944	0
0.661398	0.00185987	0
0.665267	0.00145467	0
0.669136	0.0012779	0
0.673004	0.00134679	0
0.676873	0.00165168	0
0.680742	0.00215442	0
0.684611	0.00278656	0
0.68848	0.00345182	0
0.692349	0.00403747	0
0.696217	0.00443532	0
0.700086	0.00456713	0
0.703955	0.00440507	0
0.707824	0.00397871	0
0.711693	0.00336489	0
0.715562	0.00266455	0
0.71943	0.00197559	0
0.723299	0.00137147	0
0.727168	0.000891441	0
0.731037	0.000542519	0
0.734906	0.000309139	0

